Modelling 3D Force-Free Neutron Star Magnetospheres

Magnetars exhibit a variety of transient high-energy phenomena in the form of bursts, outbursts, and giant flares. It is a common belief that these events originate in the sudden release of magnetic energy due to the rearrangement of a twisted magnetic field. We present global models of a 3D Force-Free (FF) non-linear twisted magnetar magnetosphere. We solve the FF equations following the Grad-Rubin approach in a compactified spherical domain. Appropriate boundary conditions are imposed at the surface of the star for the current distribution and the magnetic field. Our implementation is tested by reproducing various known analytical as well as axisymmetric numerical results. We then proceed to study general 3D models with non-axisymmetric current distributions, such as fields with localised twists that resemble hotspots at the surface of the star, and we examine characteristic quantities such as energy, helicity and twist. Finally, we discuss implications on the available energy budget, the surface temperature and the diffusion timescale, which can be associated with observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
